Searching for planet-driven dust spirals in ALMA visibilities

ALMA (Atacama Large Millimetre/submillimetre Array) observations of the thermal emission from protoplanetary disc dust have revealed a wealth of substructures that could evidence embedded planets, but planet-driven spirals, one of the more compelling lines of evidence, remain relatively rare. Existing works have focused on detecting these spirals using methods that operate in image space. Here, we explore the planet detection capabilities of fitting planet-driven spirals to disc observations directly in visibility space. We test our method on synthetic ALMA observations of planet-containing model discs for a range of disc/observational parameters, finding it significantly outperforms image residuals in identifying spirals in these observations and is able to identify spirals in regions of the parameter space in which no gaps are detected. These tests suggest that a visibility-space fitting approach warrants further investigation and may be able to find planet-driven spirals in observations that have not yet been found with existing approaches. We also test our method on six discs in the Taurus molecular cloud observed with ALMA at 1.33 mm, but find no evidence for planet-driven spirals. We find that the minimum planet masses necessary to drive detectable spirals range from $\approx$ 0.03 to 0.5 $M_{\text{Jup}}$ over orbital radii of 10 to 100 au, with planet masses below these thresholds potentially hiding in such disc observations. Conversely, we suggest that planets $\gtrsim$ 0.5 to 1 $M_{\text{Jup}}$ can likely be ruled out over orbital radii of $\approx$ 20 to 60 au on the grounds that we would have detected them if they were present.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
